Alignment and Rotational Disruption of Dust Grains in the Galactic Centre Revealed by Polarized Dust Emission

We study the alignment and rotational disruption of dust grains at the centre of our Galaxy using polarized thermal dust emission observed by SOFIA/HAWC+ and JCMT/SCUPOL at 53, 216, and 850 $\mu$m. We analyzed the relationship between the observed polarization degree with total emission intensity, dust temperature, gas column density, and polarization angle dispersion. Polarization degree from this region follows the predictions of the RAdiative Torque (RAT) alignment theory, except at high temperatures and long wavelengths where we found evidence for the rotational disruption of grains as predicted by the RAdiative Torque Disruption mechanism. The grain alignment and disruption sizes were found to be around 0.1 $\mu$m and 1 $\mu$m, respectively. The maximum polarization degree observed was around $p\sim13$% at 216 $\mu$m and comes from a region of high dust temperature, low column density, and ordered magnetic field. Magnetically Enhanced RAT alignment (MRAT) was found to be important for grain alignment due to the presence of a strong magnetic field and can induce perfect alignment even when grains contain small iron clusters. We estimated the mass fraction of aligned grains using a parametric model for the fraction of the grains at high-$J$ attractors and found it to correlate weakly with the observed polarization degree. We observe a change in the polarization ratio, from $p_{216\mu m}/p_{850\mu m}<1$ to $p_{216\mu m}/p_{850\mu m}>1$ at $T_{\rm d}\gtrsim35$ K, which suggests a change in the grain model from a composite to a separate population of carbon and silicate grains as implied by previous numerical modeling.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
